Toward Reliable Benchmarking of Solar Flare Forecasting Methods

Solar flares occur in complex sunspot groups, but it remains unclear how the probability of producing a flare of a given magnitude relates to the characteristics of the sunspot group. Here, we use Geostationary Operational Environmental Satellite X-ray flares and McIntosh group classifications from solar cycles 21 and 22 to calculate average flare rates for each McIntosh class and use these to determine Poisson probabilities for different flare magnitudes. Forecast verification measures are studied to find optimum thresholds to convert Poisson flare probabilities into yes/no predictions of cycle 23 flares. A case is presented to adopt the true skill statistic (TSS) as a standard for forecast comparison over the commonly used Heidke skill score (HSS). In predicting flares over 24 hr, the maximum values of TSS achieved are 0.44 (C-class), 0.53 (M-class), 0.74 (X-class), 0.54 (>=M1.0), and 0.46 (>=C1.0). The maximum values of HSS are 0.38 (C-class), 0.27 (M-class), 0.14 (X-class), 0.28 (>=M1.0), and 0.41 (>=C1.0). These show that Poisson probabilities perform comparably to some more complex prediction systems, but the overall inaccuracy highlights the problem with using average values to represent flaring rate distributions.

==> datafile3.txt <==
Title: Towards Reliable Benchmarking of Solar Flare Forecasting Methods
Authors: D. Shaun Bloomfield, Paul A. Higgins, R. T. James McAteer, and Peter T. Gallagher
Table: Flare Forecast Contingency Table and Skill Score Dependence on Threshold Poisson Probability
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1-  3 I3     %       Thresh-Prob  [0,100]+ Threshold Probability (percent)
   5-  8 I4     ---     C-TP         [0,] C-class True Positives
  10- 13 I4     ---     C-FN         [0,] C-class False Negatives
  15- 19 I5     ---     C-FP         [0,] C-class False Positives
  21- 25 I5     ---     C-TN         [0,] C-class True Negatives
  27- 32 F6.3   ---     C-HSS        [,1] C-class Heidke Skill Score
  34- 39 F6.3   ---     C-TSS        [-1,1] C-class True Skill Statistic
  41- 47 F7.2   ---     C-FN/FP      [0,]? C-class Failure Ratio FN/FP (1)
  49- 51 I3     ---     M-TP         [0,] M-class True Positives
  53- 55 I3     ---     M-FN         [0,] M-class False Negatives
  57- 61 I5     ---     M-FP         [0,] M-class False Positives
  63- 67 I5     ---     M-TN         [0,] M-class True Negatives
  69- 73 F5.3   ---     M-HSS        [,1] M-class Heidke Skill Score
  75- 79 F5.3   ---     M-TSS        [-1,1] M-class True Skill Statistic
  81- 84 F4.2   ---     M-FN/FP      [0,]? M-class Failure Ratio FN/FP (1)
  86- 87 I2     ---     X-TP         [0,] X-class True Positives (2)
  89- 90 I2     ---     X-FN         [0,] X-class False Negatives (2)
  92- 96 I5     ---     X-FP         [0,] X-class False Positives (2)
  98-102 I5     ---     X-TN         [0,] X-class True Negatives (2)
 104-108 F5.3   ---     X-HSS        [,1] X-class Heidke Skill Score (2)
 110-114 F5.3   ---     X-TSS        [-1,1] X-class True Skill Statistic (2)
 116-119 F4.2   ---     X-FN/FP      [0,]? X-class Failure Ratio FN/FP (1,2)
 121-123 I3     ---     >M1-TP       [0,] >=M1.0 True Positives
 125-127 I3     ---     >M1-FN       [0,] >=M1.0 False Negatives
 129-133 I5     ---     >M1-FP       [0,] >=M1.0 False Positives
 135-139 I5     ---     >M1-TN       [0,] >=M1.0 True Negatives
 141-145 F5.3   ---     >M1-HSS      [,1] >=M1.0 Heidke Skill Score
 147-151 F5.3   ---     >M1-TSS      [-1,1] >=M1.0 True Skill Statistic
 153-156 F4.2   ---     >M1-FN/FP    [0,]? >=M1.0 Failure Ratio FN/FP (1)
 158-161 I4     ---     >C1-TP       [0,] >=C1.0 True Positives
 163-166 I4     ---     >C1-FN       [0,] >=C1.0 False Negatives
 168-172 I5     ---     >C1-FP       [0,] >=C1.0 False Positives
 174-178 I5     ---     >C1-TN       [0,] >=C1.0 True Negatives
 180-185 F6.3   ---     >C1-HSS      [,1] >=C1.0 Heidke Skill Score
 187-192 F6.3   ---     >C1-TSS      [-1,1] >=C1.0 True Skill Statistic
 194-198 F5.2   ---     >C1-FN/FP    [0,]? >=C1.0 Failure Ratio FN/FP (1)
--------------------------------------------------------------------------------
Note (1): Blank field indicates a value of infinity.
Note (2): `X-class' is equivalent to `>=X1.0'.
--------------------------------------------------------------------------------
  0 3667    0 18609     0 -0.000  0.000    0.00 810   0 21466     0 0.000 0.000 0.00 92  0 22184     0 0.000 0.000 0.00 858   0 21418     0 0.000 0.000 0.00 3912    0 18364     0  0.000  0.000  0.00 
  1 3631   36 18564    45 -0.002 -0.007    0.00 795  15 19173  2293 0.007 0.088 0.00 79 13  2627 19557 0.049 0.740 0.00 843  15 19125  2293 0.008 0.090 0.00 3886   26 18338    26 -0.002 -0.005  0.00 
  2 3631   36 18564    45 -0.002 -0.007    0.00 778  32 16078  5388 0.020 0.211 0.00 68 24  1749 20435 0.064 0.660 0.01 826  32 16030  5388 0.022 0.214 0.00 3886   26 18338    26 -0.002 -0.005  0.00 
  3 3577   90 16362  2247  0.035  0.096    0.01 737  73 13001  8465 0.035 0.304 0.01 62 30  1354 20830 0.075 0.613 0.02 783  75 12955  8463 0.038 0.308 0.01 3886   26 18338    26 -0.002 -0.005  0.00 
  4 3577   90 16362  2247  0.035  0.096    0.01 682 128  7983 13483 0.083 0.470 0.02 54 38  1130 21054 0.078 0.536 0.03 728 130  7937 13481 0.089 0.478 0.02 3830   82 16138  2226  0.038  0.100  0.01 
  5 3450  217 13508  5101  0.088  0.215    0.02 680 130  7899 13567 0.084 0.472 0.02 54 38  1122 21062 0.078 0.536 0.03 728 130  7933 13485 0.089 0.478 0.02 3830   82 16138  2226  0.038  0.100  0.01 
  6 3438  229 13418  5191  0.089  0.217    0.02 678 132  7875 13591 0.084 0.470 0.02 54 38  1122 21062 0.078 0.536 0.03 723 135  7830 13588 0.090 0.477 0.02 3830   82 16131  2233  0.038  0.101  0.01 
  7 3275  392 10469  8140  0.157  0.331    0.04 641 169  6052 15414 0.113 0.509 0.03 48 44   770 21414 0.099 0.487 0.06 721 137  7662 13756 0.093 0.483 0.02 3830   82 16131  2233  0.038  0.101  0.01 
  8 3196  471  9697  8912  0.174  0.350    0.05 570 240  4033 17433 0.159 0.516 0.06 48 44   770 21414 0.099 0.487 0.06 614 244  3998 17420 0.171 0.529 0.06 3524  388 10344  8020  0.169  0.338  0.04 
  9 3196  471  9697  8912  0.174  0.350    0.05 569 241  3932 17534 0.163 0.519 0.06 48 44   770 21414 0.099 0.487 0.06 613 245  3888 17530 0.175 0.533 0.06 3524  388 10344  8020  0.169  0.338  0.04 
 10 3196  471  9697  8912  0.174  0.350    0.05 568 242  3832 17634 0.167 0.523 0.06 44 48   667 21517 0.103 0.448 0.07 611 247  3789 17629 0.180 0.535 0.07 3524  388 10344  8020  0.169  0.338  0.04 
 11 3196  471  9697  8912  0.174  0.350    0.05 561 249  3576 17890 0.177 0.526 0.07 44 48   667 21517 0.103 0.448 0.07 604 254  3533 17885 0.190 0.539 0.07 3441  471  9576  8788  0.187  0.358  0.05 
 12 3196  471  9697  8912  0.174  0.350    0.05 561 249  3567 17899 0.177 0.526 0.07 40 52   488 21696 0.123 0.413 0.11 604 254  3533 17885 0.190 0.539 0.07 3441  471  9576  8788  0.187  0.358  0.05 
 13 3140  527  9009  9600  0.193  0.372    0.06 542 268  3261 18205 0.186 0.517 0.08 40 52   488 21696 0.123 0.413 0.11 585 273  3282 18136 0.197 0.529 0.08 3441  471  9576  8788  0.187  0.358  0.05 
 14 3140  527  9009  9600  0.193  0.372    0.06 501 309  2682 18784 0.205 0.494 0.12 37 55   416 21768 0.130 0.383 0.13 540 318  2643 18775 0.220 0.506 0.12 3429  483  9486  8878  0.189  0.360  0.05 
 15 3140  527  9009  9600  0.193  0.372    0.06 501 309  2682 18784 0.205 0.494 0.12 37 55   416 21768 0.130 0.383 0.13 540 318  2643 18775 0.220 0.506 0.12 3371  541  8800  9564  0.209  0.383  0.06 
 16 3140  527  9009  9600  0.193  0.372    0.06 501 309  2682 18784 0.205 0.494 0.12 37 55   416 21768 0.130 0.383 0.13 540 318  2643 18775 0.220 0.506 0.12 3371  541  8800  9564  0.209  0.383  0.06 
 17 3140  527  9009  9600  0.193  0.372    0.06 462 348  2257 19209 0.218 0.465 0.15 37 55   416 21768 0.130 0.383 0.13 540 318  2643 18775 0.220 0.506 0.12 3371  541  8800  9564  0.209  0.383  0.06 
 18 2903  764  6702 11907  0.262  0.432    0.11 462 348  2254 19212 0.218 0.465 0.15 37 55   416 21768 0.130 0.383 0.13 501 357  2215 19203 0.236 0.480 0.16 3371  541  8800  9564  0.209  0.383  0.06 
 19 2903  764  6702 11907  0.262  0.432    0.11 452 358  2163 19303 0.221 0.457 0.17 37 55   416 21768 0.130 0.383 0.13 491 367  2124 19294 0.239 0.473 0.17 3371  541  8800  9564  0.209  0.383  0.06 
 20 2903  764  6702 11907  0.262  0.432    0.11 452 358  2163 19303 0.221 0.457 0.17 37 55   416 21768 0.130 0.383 0.13 491 367  2124 19294 0.239 0.473 0.17 3140  772  6657 11707  0.276  0.440  0.12 
 21 2885  782  6619 11990  0.263  0.431    0.12 435 375  2025 19441 0.224 0.443 0.19 23 69   198 21986 0.142 0.241 0.35 491 367  2124 19294 0.239 0.473 0.17 3140  772  6657 11707  0.276  0.440  0.12 
 22 2703  964  5478 13131  0.296  0.443    0.18 430 380  1959 19507 0.227 0.440 0.19 23 69   198 21986 0.142 0.241 0.35 491 367  2124 19294 0.239 0.473 0.17 3140  772  6657 11707  0.276  0.440  0.12 
 23 2703  964  5478 13131  0.296  0.443    0.18 430 380  1952 19514 0.228 0.440 0.19 23 69   198 21986 0.142 0.241 0.35 466 392  1923 19495 0.244 0.453 0.20 3119  793  6508 11856  0.281  0.443  0.12 
 24 2703  964  5478 13131  0.296  0.443    0.18 407 403  1780 19686 0.231 0.420 0.23 23 69   198 21986 0.142 0.241 0.35 466 392  1923 19495 0.244 0.453 0.20 3119  793  6508 11856  0.281  0.443  0.12 
 25 2703  964  5478 13131  0.296  0.443    0.18 396 414  1722 19744 0.230 0.409 0.24 23 69   198 21986 0.142 0.241 0.35 466 392  1923 19495 0.244 0.453 0.20 2944  968  5442 12922  0.315  0.456  0.18 
 26 2703  964  5478 13131  0.296  0.443    0.18 396 414  1722 19744 0.230 0.409 0.24 23 69   198 21986 0.142 0.241 0.35 428 430  1705 19713 0.245 0.419 0.25 2924  988  5380 12984  0.315  0.454  0.18 
 27 2703  964  5478 13131  0.296  0.443    0.18 386 424  1662 19804 0.230 0.399 0.26  0 92     0 22184 0.000 0.000      417 441  1638 19780 0.245 0.410 0.27 2924  988  5380 12984  0.315  0.454  0.18 
 28 2703  964  5478 13131  0.296  0.443    0.18 386 424  1662 19804 0.230 0.399 0.26  0 92     0 22184 0.000 0.000      417 441  1638 19780 0.245 0.410 0.27 2905 1007  5298 13066  0.317  0.454  0.19 
 29 2702  965  5475 13134  0.296  0.443    0.18 381 429  1608 19858 0.233 0.395 0.27  0 92     0 22184 0.000 0.000      416 442  1634 19784 0.245 0.409 0.27 2902 1010  5296 13068  0.317  0.453  0.19 
 30 2702  965  5475 13134  0.296  0.443    0.18 330 480  1129 20337 0.256 0.355 0.43  0 92     0 22184 0.000 0.000      367 491  1221 20197 0.263 0.371 0.40 2900 1012  5291 13073  0.317  0.453  0.19 
 31 2412 1255  4075 14534  0.335  0.439    0.31 308 502   973 20493 0.262 0.335 0.52  0 92     0 22184 0.000 0.000      363 495  1171 20247 0.267 0.368 0.42 2900 1012  5291 13073  0.317  0.453  0.19 
 32 2412 1255  4075 14534  0.335  0.439    0.31 308 502   973 20493 0.262 0.335 0.52  0 92     0 22184 0.000 0.000      363 495  1171 20247 0.267 0.368 0.42 2899 1013  5288 13076  0.317  0.453  0.19 
 33 2349 1318  3875 14734  0.338  0.432    0.34 308 502   973 20493 0.262 0.335 0.52  0 92     0 22184 0.000 0.000      334 524  1022 20396 0.267 0.342 0.51 2899 1013  5288 13076  0.317  0.453  0.19 
 34 2349 1318  3875 14734  0.338  0.432    0.34 308 502   973 20493 0.262 0.335 0.52  0 92     0 22184 0.000 0.000      334 524  1022 20396 0.267 0.342 0.51 2899 1013  5288 13076  0.317  0.453  0.19 
 35 2349 1318  3875 14734  0.338  0.432    0.34 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      334 524  1022 20396 0.267 0.342 0.51 2899 1013  5288 13076  0.317  0.453  0.19 
 36 1883 1784  2135 16474  0.384  0.399    0.84 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      334 524  1022 20396 0.267 0.342 0.51 2596 1316  3901 14463  0.358  0.451  0.34 
 37 1883 1784  2135 16474  0.384  0.399    0.84 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      313 545   900 20518 0.269 0.323 0.61 2596 1316  3901 14463  0.358  0.451  0.34 
 38 1883 1784  2135 16474  0.384  0.399    0.84 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      313 545   900 20518 0.269 0.323 0.61 2596 1316  3901 14463  0.358  0.451  0.34 
 39 1883 1784  2135 16474  0.384  0.399    0.84 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      313 545   900 20518 0.269 0.323 0.61 2596 1316  3901 14463  0.358  0.451  0.34 
 40 1882 1785  2133 16476  0.384  0.399    0.84 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2531 1381  3703 14661  0.361  0.445  0.37 
 41 1872 1795  2116 16493  0.383  0.397    0.85 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2076 1836  2089 16275  0.407  0.417  0.88 
 42 1872 1795  2116 16493  0.383  0.397    0.85 288 522   850 20616 0.264 0.316 0.61  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2076 1836  2089 16275  0.407  0.417  0.88 
 43 1866 1801  2103 16506  0.383  0.396    0.86 242 568   567 20899 0.273 0.272 1.00  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2076 1836  2089 16275  0.407  0.417  0.88 
 44 1845 1822  2060 16549  0.382  0.392    0.88 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2036 1876  1992 16372  0.407  0.412  0.94 
 45 1665 2002  1651 16958  0.380  0.365    1.21 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      306 552   832 20586 0.275 0.318 0.66 2036 1876  1992 16372  0.407  0.412  0.94 
 46 1665 2002  1651 16958  0.380  0.365    1.21 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      256 602   553 20865 0.280 0.273 1.09 2030 1882  1979 16385  0.407  0.411  0.95 
 47 1628 2039  1619 16990  0.374  0.357    1.26 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 2030 1882  1979 16385  0.407  0.411  0.95 
 48 1616 2051  1577 17032  0.375  0.356    1.30 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 2019 1893  1963 16401  0.406  0.409  0.96 
 49 1616 2051  1577 17032  0.375  0.356    1.30 236 574   544 20922 0.271 0.266 1.06  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 2017 1895  1956 16408  0.407  0.409  0.97 
 50 1616 2051  1577 17032  0.375  0.356    1.30 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 2017 1895  1956 16408  0.407  0.409  0.97 
 51 1616 2051  1577 17032  0.375  0.356    1.30 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 1997 1915  1918 16446  0.406  0.406  1.00 
 52 1616 2051  1577 17032  0.375  0.356    1.30 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 1802 2110  1524 16840  0.401  0.378  1.38 
 53 1602 2065  1560 17049  0.374  0.353    1.32 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 1802 2110  1524 16840  0.401  0.378  1.38 
 54 1602 2065  1560 17049  0.374  0.353    1.32 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      250 608   530 20888 0.279 0.267 1.15 1802 2110  1524 16840  0.401  0.378  1.38 
 55 1602 2065  1560 17049  0.374  0.353    1.32 209 601   471 20995 0.256 0.236 1.28  0 92     0 22184 0.000 0.000      222 636   458 20960 0.264 0.237 1.39 1802 2110  1524 16840  0.401  0.378  1.38 
 56 1540 2127  1435 17174  0.371  0.343    1.48 203 607   467 20999 0.250 0.229 1.30  0 92     0 22184 0.000 0.000      216 642   454 20964 0.258 0.231 1.41 1793 2119  1523 16841  0.399  0.375  1.39 
 57 1536 2131  1431 17178  0.370  0.342    1.49 203 607   467 20999 0.250 0.229 1.30  0 92     0 22184 0.000 0.000      216 642   454 20964 0.258 0.231 1.41 1793 2119  1523 16841  0.399  0.375  1.39 
 58 1496 2171  1370 17239  0.366  0.334    1.58 202 608   458 21008 0.250 0.228 1.33  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1793 2119  1523 16841  0.399  0.375  1.39 
 59 1465 2202  1295 17314  0.366  0.330    1.70 202 608   458 21008 0.250 0.228 1.33  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1779 2133  1506 16858  0.398  0.373  1.42 
 60 1465 2202  1295 17314  0.366  0.330    1.70 202 608   458 21008 0.250 0.228 1.33  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1779 2133  1506 16858  0.398  0.373  1.42 
 61 1401 2266  1204 17405  0.359  0.317    1.88 202 608   458 21008 0.250 0.228 1.33  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1737 2175  1479 16885  0.391  0.363  1.47 
 62 1401 2266  1204 17405  0.359  0.317    1.88 152 658   325 21141 0.215 0.173 2.02  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1737 2175  1479 16885  0.391  0.363  1.47 
 63 1401 2266  1204 17405  0.359  0.317    1.88 152 658   325 21141 0.215 0.173 2.02  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1737 2175  1479 16885  0.391  0.363  1.47 
 64 1401 2266  1204 17405  0.359  0.317    1.88 152 658   325 21141 0.215 0.173 2.02  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1690 2222  1366 16998  0.391  0.358  1.63 
 65 1401 2266  1204 17405  0.359  0.317    1.88 152 658   325 21141 0.215 0.173 2.02  0 92     0 22184 0.000 0.000      215 643   445 20973 0.258 0.230 1.44 1690 2222  1366 16998  0.391  0.358  1.63 
 66 1215 2452   926 17683  0.338  0.282    2.65 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1645 2267  1310 17054  0.386  0.349  1.73 
 67 1215 2452   926 17683  0.338  0.282    2.65 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1645 2267  1310 17054  0.386  0.349  1.73 
 68 1215 2452   926 17683  0.338  0.282    2.65 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1573 2339  1187 17177  0.382  0.337  1.97 
 69 1136 2531   862 17747  0.322  0.263    2.94 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1573 2339  1187 17177  0.382  0.337  1.97 
 70 1136 2531   862 17747  0.322  0.263    2.94 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1505 2407  1100 17264  0.374  0.325  2.19 
 71 1136 2531   862 17747  0.322  0.263    2.94 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1505 2407  1100 17264  0.374  0.325  2.19 
 72  924 2743   607 18002  0.286  0.219    4.52 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1309 2603   832 17532  0.352  0.289  3.13 
 73  832 2835   521 18088  0.266  0.199    5.44 149 661   308 21158 0.215 0.170 2.15  0 92     0 22184 0.000 0.000      161 697   296 21122 0.224 0.174 2.35 1309 2603   832 17532  0.352  0.289  3.13 
 74  832 2835   521 18088  0.266  0.199    5.44 149 661   304 21162 0.215 0.170 2.17  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1309 2603   832 17532  0.352  0.289  3.13 
 75  832 2835   521 18088  0.266  0.199    5.44 149 661   304 21162 0.215 0.170 2.17  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 76  832 2835   521 18088  0.266  0.199    5.44 149 661   304 21162 0.215 0.170 2.17  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 77  832 2835   521 18088  0.266  0.199    5.44 149 661   304 21162 0.215 0.170 2.17  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 78  832 2835   521 18088  0.266  0.199    5.44 149 661   304 21162 0.215 0.170 2.17  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 79  832 2835   521 18088  0.266  0.199    5.44  59 751   173 21293 0.099 0.065 4.34  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 80  817 2850   507 18102  0.263  0.196    5.62  59 751   173 21293 0.099 0.065 4.34  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1304 2608   825 17539  0.351  0.288  3.16 
 81  762 2905   462 18147  0.250  0.183    6.29  59 751   173 21293 0.099 0.065 4.34  0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39 1000 2912   531 17833  0.298  0.227  5.48 
 82  505 3162   235 18374  0.184  0.125   13.46   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39  898 3014   455 17909  0.276  0.205  6.62 
 83  505 3162   235 18374  0.184  0.125   13.46   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39  898 3014   455 17909  0.276  0.205  6.62 
 84  505 3162   235 18374  0.184  0.125   13.46   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000      161 697   292 21126 0.225 0.174 2.39  898 3014   455 17909  0.276  0.205  6.62 
 85  474 3193   195 18414  0.177  0.119   16.37   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000       65 793   167 21251 0.105 0.068 4.75  898 3014   455 17909  0.276  0.205  6.62 
 86  474 3193   195 18414  0.177  0.119   16.37   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       898 3014   455 17909  0.276  0.205  6.62 
 87  461 3206   188 18421  0.173  0.116   17.05   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       863 3049   420 17944  0.269  0.198  7.26 
 88  461 3206   188 18421  0.173  0.116   17.05   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       830 3082   382 17982  0.263  0.191  8.07 
 89  336 3331   130 18479  0.130  0.085   25.62   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       789 3123   348 18016  0.253  0.183  8.97 
 90  336 3331   130 18479  0.130  0.085   25.62   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       572 3340   207 18157  0.197  0.135 16.14 
 91  336 3331   130 18479  0.130  0.085   25.62   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       572 3340   207 18157  0.197  0.135 16.14 
 92  161 3506    84 18525  0.063  0.039   41.74   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       510 3402   169 18195  0.180  0.121 20.13 
 93  161 3506    84 18525  0.063  0.039   41.74   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       504 3408   165 18199  0.178  0.120 20.65 
 94    6 3661     7 18602  0.002  0.001  523.00   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       504 3408   165 18199  0.178  0.120 20.65 
 95    6 3661     7 18602  0.002  0.001  523.00   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       504 3408   165 18199  0.178  0.120 20.65 
 96    6 3661     7 18602  0.002  0.001  523.00   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       491 3421   158 18206  0.174  0.117 21.65 
 97    2 3665     2 18607  0.001  0.000 1832.50   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       364 3548   102 18262  0.134  0.087 34.78 
 98    2 3665     2 18607  0.001  0.000 1832.50   0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       360 3552    97 18267  0.133  0.087 36.62 
 99    0 3667     0 18609  0.000  0.000           0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000       168 3744    68 18296  0.062  0.039 55.06 
100    0 3667     0 18609  0.000  0.000           0 810     0 21466 0.000 0.000       0 92     0 22184 0.000 0.000        0 858     0 21418 0.000 0.000         0 3912     0 18364  0.000  0.000       

